Abstract Interpretation with Unfoldings

We present and evaluate a technique for computing path-sensitive interference conditions during abstract interpretation of concurrent programs. In lieu of fixed point computation, we use prime event structures to compactly represent causal dependence and interference between sequences of transformers. Our main contribution is an unfolding algorithm that uses a new notion of independence to avoid redundant transformer application, thread-local fixed points to reduce the size of the unfolding, and a novel cutoff criterion based on subsumption to guarantee termination of the analysis. Our experiments show that the abstract unfolding produces an order of magnitude fewer false alarms than a mature abstract interpreter, while being several orders of magnitude faster than solver-based tools that have the same precision.

==> forfor-cav17.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{forfor-cav17.pdftex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6412,1603)(31,-2909)
\put( 91,-1536){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}Thread 1:}%
}}}}
\put( 91,-1736){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}while (i++ < 99)}%
}}}}
\put( 91,-1936){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\ \ if (random)}%
}}}}
\put( 91,-2136){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\ \ \ \ break;}%
}}}}
\put( 91,-2336){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}g += i;}%
}}}}
\put(1401,-1521){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\rmdefault}{\mddefault}{\itdefault}{\color[rgb]{0,0,0}Thread 2:}%
}}}}
\put(1401,-1721){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}while (j++ < 149)}%
}}}}
\put(1401,-1921){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\ \ if (random)}%
}}}}
\put(1401,-2121){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\ \ \ \ break;}%
}}}}
\put(1401,-2321){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}g += j;}%
}}}}
\put(1401,-2521){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}assert(g <= 250);}%
}}}}
\put(4552,-2638){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}a()}%
}}}}
\put(4546,-2458){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}g+=j}%
}}}}
\put(4141,-1636){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}g+=i}%
}}}}
\put(4141,-2188){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}g+=j}%
}}}}
\put(4147,-2368){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}a()}%
}}}}
\put(3421,-1861){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}g+=i}%
}}}}
\put(3421,-2413){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}g+=j}%
}}}}
\put(3427,-2593){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}a()}%
}}}}
\put(3832,-2863){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}a()}%
}}}}
\put(3826,-2683){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}g+=j}%
}}}}
\put(4906,-2491){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}$\vdots$}}}}
\put(4501,-2176){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}j=1}}}}
\put(4141,-1411){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}i=0}}}}
\put(4141,-1906){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}j=0}}}}
\put(4141,-2716){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}$\vdots$}}}}
\put(3421,-1636){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}i=1}}}}
\put(3421,-2131){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}j=0}}}}
\put(3781,-2401){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}j=1}}}}
\put(3061,-1861){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}i=2}}}}
\put(3061,-1996){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}$\vdots$}}}}
\put(4546,-1636){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}j=0}}}}
\put(4546,-1771){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}$\vdots$}}}}
\put(5263,-2239){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}a()}%
}}}}
\put(5263,-1864){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}g+=j}%
}}}}
\put(6013,-2239){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}g+=i}%
}}}}
\put(6253,-1864){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}a()}%
}}}}
\put(5338,-1474){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}g+=i}%
}}}}
\put(5086,-2851){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}(c)}%
}}}}
\put(2926,-2851){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}(b)}%
}}}}
\put( 46,-2851){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}(a)}%
}}}}
\put(5983,-1474){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}g+=j}%
}}}}
\put(5713,-1864){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\ttdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}g+=i}%
}}}}
\end{picture}%


==> wrr-popl17.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{wrr-popl17.pdftex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5880,1234)(31,-323)
\put(4456,194){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}3}%
}}}}
\put(4321,644){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}1}%
}}}}
\put(5041,644){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}4}%
}}}}
\put(5761,644){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}7}%
}}}}
\put(5401,194){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}8}%
}}}}
\put(4906,194){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}5}%
}}}}
\put(4906,-256){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}6}%
}}}}
\put(5761,194){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}9}%
}}}}
\put(5761,-256){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}10}%
}}}}
\put(5896,194){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$w$}%
}}}}
\put(5896,-256){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r$}%
}}}}
\put(4186,194){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}2}%
}}}}
\put(4186,-31){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r$}%
}}}}
\put(2926,254){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}8}%
}}}}
\put(2791,614){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}4}%
}}}}
\put(3061,614){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}7}%
}}}}
\put(3421,614){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}7}%
}}}}
\put(3421,254){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}9}%
}}}}
\put(3421,-106){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}10}%
}}}}
\put(3556,614){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r'$}%
}}}}
\put(3556,254){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$w$}%
}}}}
\put(3556,-106){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r$}%
}}}}
\put(2431,614){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}4}%
}}}}
\put(2431,-106){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}6}%
}}}}
\put(2431,254){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}5}%
}}}}
\put(1981,614){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}1}%
}}}}
\put(2116,254){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}3}%
}}}}
\put(1846,254){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}2}%
}}}}
\put(1846,614){\makebox(0,0)[rb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$w$}%
}}}}
\put(2116, 74){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r'$}%
}}}}
\put(1846, 74){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r$}%
}}}}
\put(2926, 74){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$w$}%
}}}}
\put(2701,479){\makebox(0,0)[rb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r$}%
}}}}
\put(3151,479){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r'$}%
}}}}
\put(2296,614){\makebox(0,0)[rb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r$}%
}}}}
\put(2296,-106){\makebox(0,0)[rb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r'$}%
}}}}
\put(2566,254){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$w$}%
}}}}
\put(3691,704){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}(b)}%
}}}}
\put(136,389){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\cod{x=1}}%
}}}}
\put(136,659){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$w$}%
}}}}
\put(541,659){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r$}%
}}}}
\put(541,389){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\cod{y=x}}%
}}}}
\put(991,659){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r'$}%
}}}}
\put(991,389){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}\cod{z=x}}%
}}}}
\put(4456,-31){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r'$}%
}}}}
\put(4771,-256){\makebox(0,0)[rb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r'$}%
}}}}
\put(4771,194){\makebox(0,0)[rb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$w$}%
}}}}
\put(5896,644){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r'$}%
}}}}
\put(4906,509){\makebox(0,0)[rb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$r$}%
}}}}
\put(5401, 14){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$w$}%
}}}}
\put(4456,524){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$w$}%
}}}}
\put( 46,-196){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\inter{\set{1,2,3}} = \set{wrr', wr'r}$}%
}}}}
\put( 46,-16){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}${\indep} \eqdef \set{(r,r'), (r',r)}$}%
}}}}
\put(1351,164){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}(d)}%
}}}}
\put(1351,704){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}(a)}%
}}}}
\put(4006,704){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}(c)}%
}}}}
\end{picture}%

